A new fast numerical method for the generalized Rosen-Zener model

In quantum mechanics, the Rosen-Zener model represents a two-level quantum system. Its generalization to multiple degenerate sets of states leads to larger non-autonomous linear system of ordinary differential equations (ODEs). We propose a new method for computing the solution operator of this system of ODEs. This new method is based on a recently introduced expression of the solution in terms of an infinite matrix equation, which can be efficiently approximated by combining truncation, fixed point iterations, and low-rank approximation. This expression is possible thanks to the so-called $\star$-product approach for linear ODEs. In the numerical experiments, the new method's computing time scales linearly with the model's size. We provide a first partial explanation of this linear behavior.

==> fig/ConvRate_case_RZ_d=20.tikz <==
% This file was created by matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=15,
ymode=log,
ymin=1e-40,
ymax=1e+10,
yminorticks=true,
axis background/.style={fill=white}
]
\addplot [color=blue, draw=none, mark=asterisk, mark options={solid, blue}, forget plot]
  table[row sep=crcr]{%
1	30\\
2	0.013\\
3	1e-05\\
4	1.4e-08\\
5	1.5e-11\\
6	7.6e-13\\
7	7.6e-13\\
8	7.6e-13\\
9	7.6e-13\\
10	7.6e-13\\
11	7.6e-13\\
12	7.6e-13\\
13	7.6e-13\\
14	7.6e-13\\
15	7.6e-13\\
};
\addplot [color=red, dashed, forget plot]
  table[row sep=crcr]{%
1	30\\
2	0.046\\
3	7e-05\\
4	1.1e-07\\
5	1.6e-10\\
6	2.5e-13\\
7	3.9e-16\\
8	5.9e-19\\
9	9.1e-22\\
10	1.4e-24\\
11	2.1e-27\\
12	3.3e-30\\
13	5e-33\\
14	7.7e-36\\
15	1.2e-38\\
};
\end{axis}
\end{tikzpicture}%

==> fig/ConvRate_case_d_RZ_d=20.tikz <==
% This file was created by matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=15,
ymode=log,
ymin=1e-15,
ymax=1e+05,
yminorticks=true,
axis background/.style={fill=white}
]
\addplot [color=blue, draw=none, mark=asterisk, mark options={solid, blue}, forget plot]
  table[row sep=crcr]{%
1	92\\
2	17\\
3	2.9\\
4	1.2\\
5	0.29\\
6	0.059\\
7	0.0096\\
8	0.0024\\
9	0.00056\\
10	0.0001\\
11	1.7e-05\\
12	2.2e-06\\
13	4.9e-07\\
14	7.2e-08\\
15	1.4e-08\\
};
\addplot [color=red, dashed, forget plot]
  table[row sep=crcr]{%
1	92\\
2	5.7\\
3	0.35\\
4	0.022\\
5	0.0013\\
6	8.3e-05\\
7	5.1e-06\\
8	3.2e-07\\
9	2e-08\\
10	1.2e-09\\
11	7.5e-11\\
12	4.6e-12\\
13	2.9e-13\\
14	1.8e-14\\
15	1.1e-15\\
};
\end{axis}

\begin{axis}[%
width=1.227\figurewidth,
height=1.227\figureheight,
at={(-0.16\figurewidth,-0.135\figureheight)},
scale only axis,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
axis line style={draw=none},
ticks=none,
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\end{axis}
\end{tikzpicture}%
